Phase metrology with multi-cycle two-colour pulses

Strong-field phenomena driven by an intense infrared (IR) laser depend on during what part of the field cycle they are initiated. By changing the sub-cycle character of the laser electric field it is possible to control such phenomena. For long pulses, sub-cycle shaping of the field can be done by adding a relatively weak, second harmonic of the driving field to the pulse. Through constructive and destructive interference, the combination of strong and weak fields can be used to change the probability of a strong-field process being initiated at any given part of the cycle. In order to control sub-cycle phenomena with optimal accuracy, it is necessary to know the phase difference of the strong and the weak fields precisely. If the weaker field is an even harmonic of the driving field, electrons ionized by the field will be asymmetrically distributed between the positive and negative directions of the combined fields. Information about the asymmetry can yield information about the phase difference. A technique to measure asymmetry for few-cycle pulses, called Stereo-ATI (Above Threshold Ionization), has been developed by [Paulus G G, et al 2003 Phys. Rev. Lett. 91]. This paper outlines an extension of this method to measure the phase difference between a strong IR and its second harmonic.

==> figure2b.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage[utf8]{inputenc}
%%   \usepackage[T1]{fontenc}
%%   \usepackage{cmbright}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.525000in}{2.020000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.525000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.525000in}{2.020000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.020000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{0.300945in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{0.300945in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{1.829805in}}%
\pgfpathlineto{\pgfqpoint{0.318996in}{1.829805in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.318996in}{0.300945in}}{\pgfqpoint{1.988944in}{1.528860in}} %
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.750000,0.750000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{0.578822in}}%
\pgfpathlineto{\pgfqpoint{0.358789in}{0.577725in}}%
\pgfpathlineto{\pgfqpoint{0.398581in}{0.574454in}}%
\pgfpathlineto{\pgfqpoint{0.440362in}{0.568734in}}%
\pgfpathlineto{\pgfqpoint{0.482144in}{0.560773in}}%
\pgfpathlineto{\pgfqpoint{0.525916in}{0.550181in}}%
\pgfpathlineto{\pgfqpoint{0.571677in}{0.536859in}}%
\pgfpathlineto{\pgfqpoint{0.621417in}{0.520094in}}%
\pgfpathlineto{\pgfqpoint{0.679115in}{0.498201in}}%
\pgfpathlineto{\pgfqpoint{0.748752in}{0.469278in}}%
\pgfpathlineto{\pgfqpoint{0.979546in}{0.371341in}}%
\pgfpathlineto{\pgfqpoint{1.035255in}{0.351240in}}%
\pgfpathlineto{\pgfqpoint{1.084995in}{0.335590in}}%
\pgfpathlineto{\pgfqpoint{1.130756in}{0.323454in}}%
\pgfpathlineto{\pgfqpoint{1.174528in}{0.314115in}}%
\pgfpathlineto{\pgfqpoint{1.216309in}{0.307439in}}%
\pgfpathlineto{\pgfqpoint{1.258091in}{0.303066in}}%
\pgfpathlineto{\pgfqpoint{1.297883in}{0.301114in}}%
\pgfpathlineto{\pgfqpoint{1.337675in}{0.301351in}}%
\pgfpathlineto{\pgfqpoint{1.377468in}{0.303775in}}%
\pgfpathlineto{\pgfqpoint{1.417260in}{0.308347in}}%
\pgfpathlineto{\pgfqpoint{1.459041in}{0.315380in}}%
\pgfpathlineto{\pgfqpoint{1.502813in}{0.325068in}}%
\pgfpathlineto{\pgfqpoint{1.548574in}{0.337536in}}%
\pgfpathlineto{\pgfqpoint{1.598314in}{0.353501in}}%
\pgfpathlineto{\pgfqpoint{1.652033in}{0.373120in}}%
\pgfpathlineto{\pgfqpoint{1.715701in}{0.398808in}}%
\pgfpathlineto{\pgfqpoint{1.809212in}{0.439228in}}%
\pgfpathlineto{\pgfqpoint{1.928589in}{0.490437in}}%
\pgfpathlineto{\pgfqpoint{1.992256in}{0.515272in}}%
\pgfpathlineto{\pgfqpoint{2.045976in}{0.533899in}}%
\pgfpathlineto{\pgfqpoint{2.093726in}{0.548204in}}%
\pgfpathlineto{\pgfqpoint{2.139487in}{0.559609in}}%
\pgfpathlineto{\pgfqpoint{2.183258in}{0.568183in}}%
\pgfpathlineto{\pgfqpoint{2.225040in}{0.574084in}}%
\pgfpathlineto{\pgfqpoint{2.264832in}{0.577535in}}%
\pgfpathlineto{\pgfqpoint{2.304625in}{0.578814in}}%
\pgfpathlineto{\pgfqpoint{2.306614in}{0.578820in}}%
\pgfpathlineto{\pgfqpoint{2.306614in}{0.578820in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.318996in}{0.300945in}}{\pgfqpoint{1.988944in}{1.528860in}} %
\pgfusepath{clip}%
\pgfsetrectcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.254687pt}%
\definecolor{currentstroke}{rgb}{0.500000,0.750000,0.500000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.313800in}{0.308492in}}%
\pgfpathlineto{\pgfqpoint{1.325738in}{0.549267in}}%
\pgfpathlineto{\pgfqpoint{1.343644in}{0.845153in}}%
\pgfpathlineto{\pgfqpoint{1.353592in}{0.988414in}}%
\pgfpathlineto{\pgfqpoint{1.373488in}{1.221601in}}%
\pgfpathlineto{\pgfqpoint{1.391395in}{1.383330in}}%
\pgfpathlineto{\pgfqpoint{1.413280in}{1.528942in}}%
\pgfpathlineto{\pgfqpoint{1.425218in}{1.585783in}}%
\pgfpathlineto{\pgfqpoint{1.435166in}{1.623660in}}%
\pgfpathlineto{\pgfqpoint{1.447104in}{1.656616in}}%
\pgfpathlineto{\pgfqpoint{1.455062in}{1.672295in}}%
\pgfpathlineto{\pgfqpoint{1.463021in}{1.682733in}}%
\pgfpathlineto{\pgfqpoint{1.468989in}{1.687890in}}%
\pgfpathlineto{\pgfqpoint{1.472969in}{1.689657in}}%
\pgfpathlineto{\pgfqpoint{1.474958in}{1.690585in}}%
\pgfpathlineto{\pgfqpoint{1.478937in}{1.690629in}}%
\pgfpathlineto{\pgfqpoint{1.482917in}{1.690786in}}%
\pgfpathlineto{\pgfqpoint{1.486896in}{1.688599in}}%
\pgfpathlineto{\pgfqpoint{1.488886in}{1.687833in}}%
\pgfpathlineto{\pgfqpoint{1.492865in}{1.683946in}}%
\pgfpathlineto{\pgfqpoint{1.498834in}{1.678817in}}%
\pgfpathlineto{\pgfqpoint{1.502813in}{1.672251in}}%
\pgfpathlineto{\pgfqpoint{1.510771in}{1.660437in}}%
\pgfpathlineto{\pgfqpoint{1.520719in}{1.641009in}}%
\pgfpathlineto{\pgfqpoint{1.522709in}{1.636517in}}%
\pgfpathlineto{\pgfqpoint{1.526688in}{1.624069in}}%
\pgfpathlineto{\pgfqpoint{1.528678in}{1.621859in}}%
\pgfpathlineto{\pgfqpoint{1.540615in}{1.587393in}}%
\pgfpathlineto{\pgfqpoint{1.558522in}{1.527439in}}%
\pgfpathlineto{\pgfqpoint{1.598314in}{1.366387in}}%
\pgfpathlineto{\pgfqpoint{1.606272in}{1.329259in}}%
\pgfpathlineto{\pgfqpoint{1.608262in}{1.323184in}}%
\pgfpathlineto{\pgfqpoint{1.618210in}{1.273563in}}%
\pgfpathlineto{\pgfqpoint{1.620200in}{1.267155in}}%
\pgfpathlineto{\pgfqpoint{1.628158in}{1.227010in}}%
\pgfpathlineto{\pgfqpoint{1.630148in}{1.220378in}}%
\pgfpathlineto{\pgfqpoint{1.636116in}{1.190789in}}%
\pgfpathlineto{\pgfqpoint{1.638106in}{1.184011in}}%
\pgfpathlineto{\pgfqpoint{1.646065in}{1.142290in}}%
\pgfpathlineto{\pgfqpoint{1.648054in}{1.135363in}}%
\pgfpathlineto{\pgfqpoint{1.654023in}{1.104887in}}%
\pgfpathlineto{\pgfqpoint{1.656013in}{1.097872in}}%
\pgfpathlineto{\pgfqpoint{1.661981in}{1.067175in}}%
\pgfpathlineto{\pgfqpoint{1.663971in}{1.060098in}}%
\pgfpathlineto{\pgfqpoint{1.669940in}{1.029283in}}%
\pgfpathlineto{\pgfqpoint{1.671929in}{1.022170in}}%
\pgfpathlineto{\pgfqpoint{1.675909in}{1.003188in}}%
\pgfpathlineto{\pgfqpoint{1.677898in}{0.996060in}}%
\pgfpathlineto{\pgfqpoint{1.683867in}{0.965266in}}%
\pgfpathlineto{\pgfqpoint{1.685857in}{0.958144in}}%
\pgfpathlineto{\pgfqpoint{1.691825in}{0.927504in}}%
\pgfpathlineto{\pgfqpoint{1.695805in}{0.913326in}}%
\pgfpathlineto{\pgfqpoint{1.701774in}{0.882987in}}%
\pgfpathlineto{\pgfqpoint{1.705753in}{0.868943in}}%
\pgfpathlineto{\pgfqpoint{1.711722in}{0.839041in}}%
\pgfpathlineto{\pgfqpoint{1.715701in}{0.825198in}}%
\pgfpathlineto{\pgfqpoint{1.719680in}{0.807048in}}%
\pgfpathlineto{\pgfqpoint{1.721670in}{0.800208in}}%
\pgfpathlineto{\pgfqpoint{1.727638in}{0.771260in}}%
\pgfpathlineto{\pgfqpoint{1.731618in}{0.757862in}}%
\pgfpathlineto{\pgfqpoint{1.735597in}{0.740396in}}%
\pgfpathlineto{\pgfqpoint{1.737586in}{0.733811in}}%
\pgfpathlineto{\pgfqpoint{1.741566in}{0.716642in}}%
\pgfpathlineto{\pgfqpoint{1.743555in}{0.710169in}}%
\pgfpathlineto{\pgfqpoint{1.747534in}{0.693321in}}%
\pgfpathlineto{\pgfqpoint{1.749524in}{0.686968in}}%
\pgfpathlineto{\pgfqpoint{1.753503in}{0.670464in}}%
\pgfpathlineto{\pgfqpoint{1.755493in}{0.664242in}}%
\pgfpathlineto{\pgfqpoint{1.759472in}{0.648103in}}%
\pgfpathlineto{\pgfqpoint{1.763451in}{0.635976in}}%
\pgfpathlineto{\pgfqpoint{1.767431in}{0.620333in}}%
\pgfpathlineto{\pgfqpoint{1.769420in}{0.614439in}}%
\pgfpathlineto{\pgfqpoint{1.773399in}{0.599210in}}%
\pgfpathlineto{\pgfqpoint{1.783347in}{0.567577in}}%
\pgfpathlineto{\pgfqpoint{1.787327in}{0.553357in}}%
\pgfpathlineto{\pgfqpoint{1.799264in}{0.518891in}}%
\pgfpathlineto{\pgfqpoint{1.803243in}{0.505903in}}%
\pgfpathlineto{\pgfqpoint{1.817171in}{0.470125in}}%
\pgfpathlineto{\pgfqpoint{1.821150in}{0.458606in}}%
\pgfpathlineto{\pgfqpoint{1.835077in}{0.427214in}}%
\pgfpathlineto{\pgfqpoint{1.839056in}{0.417248in}}%
\pgfpathlineto{\pgfqpoint{1.868901in}{0.362743in}}%
\pgfpathlineto{\pgfqpoint{1.888797in}{0.337261in}}%
\pgfpathlineto{\pgfqpoint{1.908693in}{0.317827in}}%
\pgfpathlineto{\pgfqpoint{1.924610in}{0.308000in}}%
\pgfpathlineto{\pgfqpoint{1.938537in}{0.302882in}}%
\pgfpathlineto{\pgfqpoint{1.950474in}{0.301110in}}%
\pgfpathlineto{\pgfqpoint{1.962412in}{0.301379in}}%
\pgfpathlineto{\pgfqpoint{1.974350in}{0.303847in}}%
\pgfpathlineto{\pgfqpoint{1.988277in}{0.308734in}}%
\pgfpathlineto{\pgfqpoint{1.998225in}{0.314186in}}%
\pgfpathlineto{\pgfqpoint{2.014142in}{0.324199in}}%
\pgfpathlineto{\pgfqpoint{2.024090in}{0.332573in}}%
\pgfpathlineto{\pgfqpoint{2.043986in}{0.350054in}}%
\pgfpathlineto{\pgfqpoint{2.057913in}{0.363885in}}%
\pgfpathlineto{\pgfqpoint{2.061892in}{0.369254in}}%
\pgfpathlineto{\pgfqpoint{2.089747in}{0.400381in}}%
\pgfpathlineto{\pgfqpoint{2.109643in}{0.425275in}}%
\pgfpathlineto{\pgfqpoint{2.167342in}{0.492606in}}%
\pgfpathlineto{\pgfqpoint{2.193207in}{0.519292in}}%
\pgfpathlineto{\pgfqpoint{2.215092in}{0.538866in}}%
\pgfpathlineto{\pgfqpoint{2.234988in}{0.553715in}}%
\pgfpathlineto{\pgfqpoint{2.252895in}{0.564351in}}%
\pgfpathlineto{\pgfqpoint{2.268812in}{0.571451in}}%
\pgfpathlineto{\pgfqpoint{2.284728in}{0.576214in}}%
\pgfpathlineto{\pgfqpoint{2.300645in}{0.578563in}}%
\pgfpathlineto{\pgfqpoint{2.306614in}{0.578813in}}%
\pgfpathlineto{\pgfqpoint{2.306614in}{0.578813in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{0.300945in}}%
\pgfpathlineto{\pgfqpoint{0.318996in}{1.829805in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{0.300945in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{0.300945in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{1.829805in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{1.829805in}}%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.307941in}{0.300945in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{1.829805in}}%
\pgfusepath{}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.318996in,y=0.245390in,,top]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont 0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=2.307941in,y=0.245390in,,top]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont \(\displaystyle \pi\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=1.313468in,y=0.246111in,,top]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont \(\displaystyle \omega t_0\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.318996in}{0.300945in}}{\pgfqpoint{1.988944in}{1.528860in}} %
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{1.000000pt}{3.000000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{0.300945in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{0.300945in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.263441in,y=0.300945in,right,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont 0}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.318996in}{0.300945in}}{\pgfqpoint{1.988944in}{1.528860in}} %
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{1.000000pt}{3.000000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{0.578920in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{0.578920in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.263441in,y=0.578920in,right,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont 2}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.318996in}{0.300945in}}{\pgfqpoint{1.988944in}{1.528860in}} %
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{1.000000pt}{3.000000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{1.690818in}}%
\pgfpathlineto{\pgfqpoint{2.307941in}{1.690818in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.263441in,y=1.690818in,right,]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont 10}%
\end{pgfscope}%
\begin{pgfscope}%
\pgftext[x=0.246111in,y=1.065375in,,bottom,rotate=90.000000]{\rmfamily\fontsize{9.000000}{10.800000}\selectfont \(\displaystyle \varepsilon \left[U_{\mathrm{p}}\right]\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.306301in}{0.300945in}}%
\pgfpathquadraticcurveto{\pgfqpoint{2.314885in}{0.300945in}}{\pgfqpoint{2.307941in}{0.300945in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.256301in}{0.325945in}}%
\pgfpathlineto{\pgfqpoint{2.306301in}{0.300945in}}%
\pgfpathlineto{\pgfqpoint{2.256301in}{0.275945in}}%
\pgfpathlineto{\pgfqpoint{2.256301in}{0.325945in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.318996in}{1.828166in}}%
\pgfpathquadraticcurveto{\pgfqpoint{0.318996in}{1.836750in}}{\pgfqpoint{0.318996in}{1.829805in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.293996in}{1.778166in}}%
\pgfpathlineto{\pgfqpoint{0.318996in}{1.828166in}}%
\pgfpathlineto{\pgfqpoint{0.343996in}{1.778166in}}%
\pgfpathlineto{\pgfqpoint{0.293996in}{1.778166in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

